The Interplay of Variant, Size, and Task Type in Arabic Pre-trained Language Models

In this paper, we explore the effects of language variants, data sizes, and fine-tuning task types in Arabic pre-trained language models. To do so, we build three pre-trained language models across three variants of Arabic: Modern Standard Arabic (MSA), dialectal Arabic, and classical Arabic, in addition to a fourth language model which is pre-trained on a mix of the three. We also examine the importance of pre-training data size by building additional models that are pre-trained on a scaled-down set of the MSA variant. We compare our different models to each other, as well as to eight publicly available models by fine-tuning them on five NLP tasks spanning 12 datasets. Our results suggest that the variant proximity of pre-training data to fine-tuning data is more important than the pre-training data size. We exploit this insight in defining an optimized system selection model for the studied tasks.

==> review.txt <==
WANLP 2021, Main Workshop
============================================================================ 
WANLP 2021 Reviews for Submission #36
============================================================================ 

Title: The Interplay of Variant, Size, and Task Type in Arabic Pre-trained Language Models
Authors: Go Inoue, Bashar Alhafni, Nurpeiis Baimukan, Houda Bouamor and Nizar Habash


============================================================================
                            REVIEWER #1
============================================================================

---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                   Appropriateness (1-5): 5
                           Clarity (1-5): 5
      Originality / Innovativeness (1-5): 4
           Soundness / Correctness (1-5): 4
             Meaningful Comparison (1-5): 4
Recommendation for Best Paper Award (1-3): 2

Detailed Comments
---------------------------------------------------------------------------
The paper provides useful insights into how pretraining data size affects BERT-style language models. The authors designed several experiments that showed surprising results (i.e. the correlation between OOV and scores, larger pretraining data doesn't always mean better downstream performance). The authors also compared popular Arabic BERT style models on 12 datasets. The paper is very well written, with a clear flow and idea presentation.

major comments: The results reported in Table 5 for the Xi models are contradictory to the results that appeared in the "ARBERT & MARBERT: Deep Bidirectional Transformers for Arabic" paper. If you couldn't replicate their results (within error margin) then please mention that in the paper. It would also be better if the finetuning code is also added to the repository so that your claims are very well supported.

Minor comment: During AnonBERT pretraining, I don't think 1M steps with 1K batch size is enough to cover the huge dataset size, especially when a duplication factor of 10 is added. Although 1M steps might be enough to compare between pretraining data sizes, I think the author could have achieved higher results if they trained for more steps with larger batch size. But I understand that the objective of the paper is to analyze rather than outperform (although they kind of did)
---------------------------------------------------------------------------



============================================================================
                            REVIEWER #2
============================================================================

---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                   Appropriateness (1-5): 5
                           Clarity (1-5): 5
      Originality / Innovativeness (1-5): 3
           Soundness / Correctness (1-5): 4
             Meaningful Comparison (1-5): 4
Recommendation for Best Paper Award (1-3): 1

Detailed Comments
---------------------------------------------------------------------------
I would like to thank the authors for their work and effort. The paper is clear, well-structured and well-written.
The paper aims to study the effect of data size, language variant and task type on the performance of Arabic language models. The authors conduct the comparison through training different BERT based models on different types and sizes of data and fine tuning these models on different NLP tasks. The authors also compare the performance of their models against already available Arabic language models.

Comments:

1- The title of section 5.1 “models with different sizes” is confusing as the reader might assume that it refers to the model size, not the training data.

2- Considering that most of the data in the tasks is either in modern standard Arabic (MSA) or dialectal Arabic (DA), it might be worth experimenting with a mix of MSA and DA without adding the classical Arabic (CA). 

3- In the experimental setup, the authors mention using macro precision, recall and F1-score. However, all the reported results seem to be F1-scores.

4- The methodology is reasonable and clear and the findings are relatively well justified. However, some of the findings seem to contradict other works such as:
Abdul-Mageed, Muhammad, AbdelRahim Elmadany, and El Moatez Billah Nagoudi. "ARBERT & MARBERT: Deep Bidirectional Transformers for Arabic." 
In the mentioned work, the difference between the models is the training data type and size. In that work, the model trained on MSA and DA (MARBERT) achieved better performance compared to the model trained on MSA (ARBERT), which contradicts the findings of this work. Could the authors elaborate more on this point? Could the issue be that the chosen vocabulary size (30K) is relatively smaller than the standard (64K) which limited the model's ability to learn a better representation of the highly variable vocabulary in DA?

5- The authors mention numerous sources for DA, but the ratio of tweets is relatively small. Many of the datasets under study consist of tweets. Previous research mentions that the nature of text in tweets is different from other sources and that the similarity between the training corpus of an LM and the target task is also beneficial. Could this be one of the reasons for the lower performance compared to the MSA model?
---------------------------------------------------------------------------



============================================================================
                            REVIEWER #3
============================================================================

---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                   Appropriateness (1-5): 5
                           Clarity (1-5): 4
      Originality / Innovativeness (1-5): 3
           Soundness / Correctness (1-5): 3
             Meaningful Comparison (1-5): 2
Recommendation for Best Paper Award (1-3): 1

Detailed Comments
---------------------------------------------------------------------------
The author(s) presented a research that explored the space for pretrained BERT models and evaluated the impact of size, type and task on the performance of these models when they are fine tuned. 
The author(s) trained four new models using different type of data, namely Classical Arabic, MSA, Dialectal and a mix of the aforementioned types. They used twelve downstream tasks to gauge the impact of these variations. By carrying an intrinsic evaluation, they compared the performance of their models using the selected downstream tasks. Further, they extended the work to an extrinsic evaluation by including additional pretrained models. 
The authors concluded that the type of the training data played the major role in the results achieved. The proximity of the language variants of the pre-training data to the fine-tuning data was the key finding for determining the best performance. 
The paper is well written and organized. It explored the problem from different facets. 
While some of these finding are very insightful, the paper looks a bit not mature enough, missing some key analysis -despite promising that they will be included in future work, it does make this research not fully rounded. Potentially the impact of the vocabulary size, tokenization as well as the number of tuning epochs might change the current conclusion.
Using 3 epochs might be too early to get optimal results and therefore, the comparisons might not be valid. Checking at 6, 9 and the best after n epoch will produce more solid conclusions. See https://arxiv.org/abs/2101.01785, they. rather identified the best/optimal number of epochs using the dev sets
---------------------------------------------------------------------------
